Toward a Comprehensive Grid of Cepheid Models with MESA I. Uncertainties of the Evolutionary Tracks of Intermediate-Mass Stars

Helium-burning stars, in particular Cepheids, are especially difficult to model, as the choice of free parameters can greatly impact the shape of the blue loops - the part of the evolutionary track at which instability strip is crossed. Contemporary one-dimensional stellar evolution codes, like MESA (Modules for Experiments in Stellar Astrophysics), come with a large number of free parameters that allow to model the physical processes in stellar interiors under many assumptions. The uncertainties that arise from this freedom are rarely discussed in the literature despite their impact on the evolution of the model. We calculate a grid of evolutionary models with MESA, varying several controls, like solar mixture of heavy elements, mixing length theory prescription, nuclear reaction rates, scheme to determine convective boundaries, atmosphere model, temporal and spatial resolution, and quantify their impact on age and location of the evolutionary track on the HR diagram from the main sequence till the end of core-helium burning. Our investigation was conducted for a full range of masses and metallicities expected for classical Cepheids. The uncertainties are significant, especially during core-helium burning, reaching or exceeding the observational uncertainties of log Teff and log L for detached eclipsing binary systems. For models below 9 solar masses, thin convective shells develop and evolve erratically, not allowing the models to converge. A careful inspection of Kippenhahn diagrams and convergence study is advised for a given mass and metallicity, to assess how severe this problem is and to what extent it may affect the evolution.

==> referee_answear.txt <==
We are grateful to the reviewer for carefully reading our paper and pointing out corrections and improvements.


Considering points 1 and 3:
"1) While it is noted in the Introduction that this is the first paper in a series, I would appreciate it if the authors include comments about the goals of follow up papers here. This is done at the end of the paper and explicitly noting that abundances, rotation, mass loss will be considered in parts II and III could assure the reader. I was confused until the end about why, in particular, rotation and overshooting weren't included."

and 

"3) MESA models have been computed for Cepheids previously and could be cited - for instance, Espinoza-Arancibia et al. (2022), Guzik et al. (2021)."

Answear: We thank the referee for pointing that out. We  added a paragraph at line 65 explaining that rotation, overshooting and mass-loss will be studied in the next paper as well as the elemental abundances. We added the references for Espinoza-Arancibia et al. and Guzik  et al. papers.  
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------



Regarding the thin convective shells the referee writes that
"2) The issue of the thin convective shells is challenging and unclear. It would be valuable to note that other model grids of massive Cepheids do not show this behaviour such as those by Anderson et al. (2016) and Miller et al. (2020). The latter paper computes models without overshooting."

A: We add at the references to Anderson and Miller papers at line 587. In those studies, the authors do not show the internal structure of the models. It would be interesting to compare the results of MESA with other codes but for now we do not have such a possibility. Comment on that added in text.
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


"The tracks on the HR diagram are reminiscent of those computed by Morel et al. (2009, Fig. 2) with different prescriptions for the temperature dependence of the helium nuclear burning rate. So the evolution of stars after the thin convective shell formation are consistent with the core becoming hotter and denser."

A: Some of the tracks on fig. 7 do look similar to those from Morel et al. (2010) for the cold helium burning (left panel of fig. 2), where they only have one IS crossing. We want to stress that we do not fully trust the models with M>Msun because of the thin convective shells and lack of convergence. We are cautious about drawing such conclusions from these tracks. 
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


"It is also worth noting that in Fig 27, some of the models appear to be more erratic before the hook. Perhaps it would be valuable to add points on the evolution tracks denoting where in the evolution these thin convective shells are forming.

A:  We have added the points in the right panel of Fig. 7 with the help of which we discuss the problem. In figures like 27, with several panels and showing the full evolution, similar markers would overlap and make the figures less clear.
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


"A third discussion point relates to the lack of formation of traditional blue loops in these models suggesting that the stars would only have rates of period change that are > 0. A quick check of the OGLE database could offer insights."

A: We looked at Rodriguez-Segovia et al. (2024) as well as Csörnyei et al. (2022) and we do not find a supporting claim. We mention this on line 553 in the article. 
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


"4) I find it a little confusing as to why the authors chose to consider differences in age along with differences in effective temperature and luminosity in Figs. 8 and 9 because effective temperature and luminosity are fundamental parameters and age is solely a result of the physics in the model."

A: We thank the referee for pointing that out. We add a comment on line 274 that in the future work we will use the age uncertainties to constrain period-age relations. 
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


"As such I do not understand what the reader should takeaway from the plots. Assuming that the relative difference is delta X/X_0 where X_0 is the reference (the label just says delta X and suggests absolute difference, not relative)."

A: Long labels do not fit well into the vertical axes descriptions in the figures. To avoid confusion, we modified equation 6 (line 271), so it matches the figure labels.
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


"There is a lot of statistical information in these plots. It would be helpful if the text does a walk through of this information and to consider the uncertainties for specific masses if the differences act as a function of mass at all."

A: The mass dependence was considered in figures 3 and 5 and trends, if present, were explicitly described in Section 3. The point of Discussion in Section 4 and figures 8 and 9 was to have a global look, for which we first noted (we highlight that parts with bolface font in line 691) that there are no clear and strong trends with mass. Consequetly mass dependence in ignored by taking median over all masses - see points (v) and (vi) in the following text, also highlighted for referee's convenience. The discussion then focuses on evolutionary stage and on metallicity (fig. 8) and then just evolutionary stage and overshooting (fig. 9).
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------



"Data Editor's review :

One of our expert data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

1) We would strongly recommend that the authors also place all the data in

https://camk.pl/evolpuls/files/

in a 3rd party repository, like Zenodo and mention the DOI of the repository in the revised manscript. This will give the data greater longevity and discoverability.

2) MESA has developed a best practice [1] around using a Zenodo community [2] to upload and share inlists relating to applications of MESA. Please follow this best practice and include the resulting Zenodo DOI in your subsequent submissions using the AASTeX \dataset[]{} macro [3].

[1] https://docs.mesastar.org/en/latest/using_mesa/best_practices.html#at-the-end-of-the-project

[2] https://zenodo.org/communities/mesa/

[3] https://journals.aas.org/aastexguide/#celestial_objects"

A: We followed the Editor's suggestions and submitted inlists, tracks and other files to Zenodo (https://zenodo.org/records/12550758). We add the the reference to this repository at line 287. 
------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------



Other changes that we made:
- We noticed confusing captions and added a line to the captions of figs. 19-26 "with overshooting from convective core." 


